High-performance sampling of generic Determinantal Point Processes

Determinantal Point Processes (DPPs) were introduced by Macchi as a model for repulsive (fermionic) particle distributions. But their recent popularization is largely due to their usefulness for encouraging diversity in the final stage of a recommender system. The standard sampling scheme for finite DPPs is a spectral decomposition followed by an equivalent of a randomly diagonally-pivoted Cholesky factorization of an orthogonal projection, which is only applicable to Hermitian kernels and has an expensive setup cost. Researchers have begun to connect DPP sampling to $LDL^H$ factorizations as a means of avoiding the initial spectral decomposition, but existing approaches have only outperformed the spectral decomposition approach in special circumstances, where the number of kept modes is a small percentage of the ground set size. This article proves that trivial modifications of $LU$ and $LDL^H$ factorizations yield efficient direct sampling schemes for non-Hermitian and Hermitian DPP kernels, respectively. Further, it is experimentally shown that even dynamically-scheduled, shared-memory parallelizations of high-performance dense and sparse-direct factorizations can be trivially modified to yield DPP sampling schemes with essentially identical performance. The software developed as part of this research, Catamari, https://hodgestar.com/catamari, is released under the Mozilla Public License v2.0. It contains header-only, C++14 plus OpenMP 4.0 implementations of dense and sparse-direct, Hermitian and non-Hermitian DPP samplers.

==> figures/real_ldl_elementary_dpp_perf.txt <==
(base) poulson@ursula:~/Source/catamari/build-release-g++-7$ OMP_NUM_THREADS=1 MKL_NUM_THREADS=1 ./dense_elementary_dpp --matrix_size=5000 --rank=10
Single-precision real:
OpenMP Hermitian DPP time: 0.543047 seconds.
OpenMP Hermitian DPP GFlop/s: 76.7276
OpenMP Hermitian DPP log-likelihood: -0.0076934
Sequential Hermitian DPP time: 0.451044 seconds.
Sequential Hermitian DPP GFlop/s: 92.3783
Sequential Hermitian DPP log-likelihood: -0.0076934
Sequential elementary Hermitian DPP time: 0.000223985 seconds.
Sequential elementary Hermitian DPP GFlop/s: 372.049
Sequential elementary DPP log-likelihood: -0.00769343
OpenMP Hermitian DPP time: 0.409905 seconds.
OpenMP Hermitian DPP GFlop/s: 101.65
OpenMP Hermitian DPP log-likelihood: -0.0076934
Sequential Hermitian DPP time: 0.447549 seconds.
Sequential Hermitian DPP GFlop/s: 93.0997
Sequential Hermitian DPP log-likelihood: -0.0076934
Sequential elementary Hermitian DPP time: 0.000181927 seconds.
Sequential elementary Hermitian DPP GFlop/s: 458.059
Sequential elementary DPP log-likelihood: -0.00769355
OpenMP DPP time: 0.716467 seconds.
OpenMP DPP GFlop/s: 116.311
OpenMP DPP log-likelihood: -0.0076934
Sequential DPP time: 0.932203 seconds.
Sequential DPP GFlop/s: 89.394
Sequential DPP log-likelihood: -0.0076934
OpenMP DPP time: 0.729039 seconds.
OpenMP DPP GFlop/s: 114.306
OpenMP DPP log-likelihood: -0.0076934
Sequential DPP time: 0.934017 seconds.
Sequential DPP GFlop/s: 89.2203
Sequential DPP log-likelihood: -0.0076934

Double-precision real:
OpenMP Hermitian DPP time: 0.865432 seconds.
OpenMP Hermitian DPP GFlop/s: 48.1455
OpenMP Hermitian DPP log-likelihood: -0.00769324
Sequential Hermitian DPP time: 0.986749 seconds.
Sequential Hermitian DPP GFlop/s: 42.2262
Sequential Hermitian DPP log-likelihood: -0.00769324
Sequential elementary Hermitian DPP time: 0.000301297 seconds.
Sequential elementary Hermitian DPP GFlop/s: 276.582
Sequential elementary DPP log-likelihood: -0.00769324
OpenMP Hermitian DPP time: 0.823691 seconds.
OpenMP Hermitian DPP GFlop/s: 50.5853
OpenMP Hermitian DPP log-likelihood: -0.00769324
Sequential Hermitian DPP time: 0.988045 seconds.
Sequential Hermitian DPP GFlop/s: 42.1708
Sequential Hermitian DPP log-likelihood: -0.00769324
Sequential elementary Hermitian DPP time: 0.00027349 seconds.
Sequential elementary Hermitian DPP GFlop/s: 304.703
Sequential elementary DPP log-likelihood: -0.00769324
OpenMP DPP time: 1.44549 seconds.
OpenMP DPP GFlop/s: 57.6505
OpenMP DPP log-likelihood: -0.00769324
Sequential DPP time: 1.94973 seconds.
Sequential DPP GFlop/s: 42.741
Sequential DPP log-likelihood: -0.00769324
OpenMP DPP time: 1.47878 seconds.
OpenMP DPP GFlop/s: 56.3528
OpenMP DPP log-likelihood: -0.00769324
Sequential DPP time: 1.94842 seconds.
Sequential DPP GFlop/s: 42.7698
Sequential DPP log-likelihood: -0.00769324

Single-precision complex:
OpenMP Hermitian DPP time: 1.13177 seconds.
OpenMP Hermitian DPP GFlop/s: 147.261
OpenMP Hermitian DPP log-likelihood: -0.0076934
Sequential Hermitian DPP time: 1.56896 seconds.
Sequential Hermitian DPP GFlop/s: 106.228
Sequential Hermitian DPP log-likelihood: -0.0076934
Sequential elementary Hermitian DPP time: 0.000346997 seconds.
Sequential elementary Hermitian DPP GFlop/s: 960.623
Sequential elementary DPP log-likelihood: -0.00769343
OpenMP Hermitian DPP time: 1.10181 seconds.
OpenMP Hermitian DPP GFlop/s: 151.267
OpenMP Hermitian DPP log-likelihood: -0.0076934
Sequential Hermitian DPP time: 1.57003 seconds.
Sequential Hermitian DPP GFlop/s: 106.155
Sequential Hermitian DPP log-likelihood: -0.0076934
Sequential elementary Hermitian DPP time: 0.000285537 seconds.
Sequential elementary Hermitian DPP GFlop/s: 1167.39
Sequential elementary DPP log-likelihood: -0.00769355
OpenMP DPP time: 2.16089 seconds.
OpenMP DPP GFlop/s: 154.257
OpenMP DPP log-likelihood: -0.0076934
Sequential DPP time: 3.22381 seconds.
Sequential DPP GFlop/s: 103.397
Sequential DPP log-likelihood: -0.0076934
OpenMP DPP time: 2.15835 seconds.
OpenMP DPP GFlop/s: 154.439
OpenMP DPP log-likelihood: -0.0076934
Sequential DPP time: 3.21675 seconds.
Sequential DPP GFlop/s: 103.624
Sequential DPP log-likelihood: -0.0076934

Double-precision complex:
OpenMP Hermitian DPP time: 2.34443 seconds.
OpenMP Hermitian DPP GFlop/s: 71.0905
OpenMP Hermitian DPP log-likelihood: -0.00769324
Sequential Hermitian DPP time: 3.22642 seconds.
Sequential Hermitian DPP GFlop/s: 51.6569
Sequential Hermitian DPP log-likelihood: -0.00769324
Sequential elementary Hermitian DPP time: 0.000463717 seconds.
Sequential elementary Hermitian DPP GFlop/s: 718.829
Sequential elementary DPP log-likelihood: -0.00769324
OpenMP Hermitian DPP time: 2.30345 seconds.
OpenMP Hermitian DPP GFlop/s: 72.3553
OpenMP Hermitian DPP log-likelihood: -0.00769324
Sequential Hermitian DPP time: 3.23026 seconds.
Sequential Hermitian DPP GFlop/s: 51.5955
Sequential Hermitian DPP log-likelihood: -0.00769324
Sequential elementary Hermitian DPP time: 0.000426464 seconds.
Sequential elementary Hermitian DPP GFlop/s: 781.621
Sequential elementary DPP log-likelihood: -0.00769324
OpenMP DPP time: 4.46314 seconds.
OpenMP DPP GFlop/s: 74.6859
OpenMP DPP log-likelihood: -0.00769324
Sequential DPP time: 6.40319 seconds.
Sequential DPP GFlop/s: 52.0574
Sequential DPP log-likelihood: -0.00769324
OpenMP DPP time: 4.47907 seconds.
OpenMP DPP GFlop/s: 74.4201
OpenMP DPP log-likelihood: -0.00769324
Sequential DPP time: 6.42484 seconds.
Sequential DPP GFlop/s: 51.882
Sequential DPP log-likelihood: -0.00769324


(base) poulson@ursula:~/Source/catamari/build-release-g++-7$ OMP_NUM_THREADS=1 MKL_NUM_THREADS=1 ./dense_elementary_dpp --matrix_size=5000 --rank=20
Single-precision real:
OpenMP Hermitian DPP time: 0.52237 seconds.
OpenMP Hermitian DPP GFlop/s: 79.7646
OpenMP Hermitian DPP log-likelihood: -0.016868
Sequential Hermitian DPP time: 0.45429 seconds.
Sequential Hermitian DPP GFlop/s: 91.7182
Sequential Hermitian DPP log-likelihood: -0.016868
Sequential elementary Hermitian DPP time: 0.000403898 seconds.
Sequential elementary Hermitian DPP GFlop/s: 412.645
Sequential elementary DPP log-likelihood: -0.0168674
OpenMP Hermitian DPP time: 0.417962 seconds.
OpenMP Hermitian DPP GFlop/s: 99.69
OpenMP Hermitian DPP log-likelihood: -0.016868
Sequential Hermitian DPP time: 0.455476 seconds.
Sequential Hermitian DPP GFlop/s: 91.4794
Sequential Hermitian DPP log-likelihood: -0.016868
Sequential elementary Hermitian DPP time: 0.000330542 seconds.
Sequential elementary Hermitian DPP GFlop/s: 504.222
Sequential elementary DPP log-likelihood: -0.0168678
OpenMP DPP time: 0.738897 seconds.
OpenMP DPP GFlop/s: 112.781
OpenMP DPP log-likelihood: -0.016868
Sequential DPP time: 0.933788 seconds.
Sequential DPP GFlop/s: 89.2422
Sequential DPP log-likelihood: -0.016868
OpenMP DPP time: 0.740182 seconds.
OpenMP DPP GFlop/s: 112.585
OpenMP DPP log-likelihood: -0.016868
Sequential DPP time: 0.933417 seconds.
Sequential DPP GFlop/s: 89.2777
Sequential DPP log-likelihood: -0.016868

Double-precision real:
OpenMP Hermitian DPP time: 0.866898 seconds.
OpenMP Hermitian DPP GFlop/s: 48.0641
OpenMP Hermitian DPP log-likelihood: -0.0168676
Sequential Hermitian DPP time: 0.991336 seconds.
Sequential Hermitian DPP GFlop/s: 42.0308
Sequential Hermitian DPP log-likelihood: -0.0168676
Sequential elementary Hermitian DPP time: 0.000559971 seconds.
Sequential elementary Hermitian DPP GFlop/s: 297.634
Sequential elementary DPP log-likelihood: -0.0168676
OpenMP Hermitian DPP time: 0.842382 seconds.
OpenMP Hermitian DPP GFlop/s: 49.4629
OpenMP Hermitian DPP log-likelihood: -0.0168676
Sequential Hermitian DPP time: 0.989842 seconds.
Sequential Hermitian DPP GFlop/s: 42.0942
Sequential Hermitian DPP log-likelihood: -0.0168676
Sequential elementary Hermitian DPP time: 0.000555895 seconds.
Sequential elementary Hermitian DPP GFlop/s: 299.817
Sequential elementary DPP log-likelihood: -0.0168676
OpenMP DPP time: 1.48831 seconds.
OpenMP DPP GFlop/s: 55.9919
OpenMP DPP log-likelihood: -0.0168676
Sequential DPP time: 1.97053 seconds.
Sequential DPP GFlop/s: 42.2898
Sequential DPP log-likelihood: -0.0168676
OpenMP DPP time: 1.48129 seconds.
OpenMP DPP GFlop/s: 56.2573
OpenMP DPP log-likelihood: -0.0168676
Sequential DPP time: 1.96867 seconds.
Sequential DPP GFlop/s: 42.3298
Sequential DPP log-likelihood: -0.0168676

Single-precision complex:
^C
(base) poulson@ursula:~/Source/catamari/build-release-g++-7$ OMP_NUM_THREADS=1 MKL_NUM_THREADS=1 ./dense_elementary_dpp --matrix_size=5000 --rank=50
Single-precision real:
OpenMP Hermitian DPP time: 0.490341 seconds.
OpenMP Hermitian DPP GFlop/s: 84.9749
OpenMP Hermitian DPP log-likelihood: -0.0412163
Sequential Hermitian DPP time: 0.450855 seconds.
Sequential Hermitian DPP GFlop/s: 92.417
Sequential Hermitian DPP log-likelihood: -0.0412163
Sequential elementary Hermitian DPP time: 0.000986478 seconds.
Sequential elementary Hermitian DPP GFlop/s: 422.378
Sequential elementary DPP log-likelihood: -0.0412163
OpenMP Hermitian DPP time: 0.419858 seconds.
OpenMP Hermitian DPP GFlop/s: 99.2398
OpenMP Hermitian DPP log-likelihood: -0.0412163
Sequential Hermitian DPP time: 0.451047 seconds.
Sequential Hermitian DPP GFlop/s: 92.3777
Sequential Hermitian DPP log-likelihood: -0.0412163
Sequential elementary Hermitian DPP time: 0.000955548 seconds.
Sequential elementary Hermitian DPP GFlop/s: 436.05
Sequential elementary DPP log-likelihood: -0.0412159
OpenMP DPP time: 0.741933 seconds.
OpenMP DPP GFlop/s: 112.319
OpenMP DPP log-likelihood: -0.0412163
Sequential DPP time: 0.936281 seconds.
Sequential DPP GFlop/s: 89.0047
Sequential DPP log-likelihood: -0.0412163
OpenMP DPP time: 0.737036 seconds.
OpenMP DPP GFlop/s: 113.066
OpenMP DPP log-likelihood: -0.0412163
Sequential DPP time: 0.933791 seconds.
Sequential DPP GFlop/s: 89.242
Sequential DPP log-likelihood: -0.0412163

Double-precision real:
OpenMP Hermitian DPP time: 0.870862 seconds.
OpenMP Hermitian DPP GFlop/s: 47.8453
OpenMP Hermitian DPP log-likelihood: -0.0412136
Sequential Hermitian DPP time: 0.991279 seconds.
Sequential Hermitian DPP GFlop/s: 42.0332
Sequential Hermitian DPP log-likelihood: -0.0412136
Sequential elementary Hermitian DPP time: 0.0023514 seconds.
Sequential elementary Hermitian DPP GFlop/s: 177.199
Sequential elementary DPP log-likelihood: -0.0412136
OpenMP Hermitian DPP time: 0.844305 seconds.
OpenMP Hermitian DPP GFlop/s: 49.3503
OpenMP Hermitian DPP log-likelihood: -0.0412136
Sequential Hermitian DPP time: 0.983771 seconds.
Sequential Hermitian DPP GFlop/s: 42.354
Sequential Hermitian DPP log-likelihood: -0.0412136
Sequential elementary Hermitian DPP time: 0.00231217 seconds.
Sequential elementary Hermitian DPP GFlop/s: 180.206
Sequential elementary DPP log-likelihood: -0.0412136
OpenMP DPP time: 1.4886 seconds.
OpenMP DPP GFlop/s: 55.9812
OpenMP DPP log-likelihood: -0.0412136
Sequential DPP time: 1.96651 seconds.
Sequential DPP GFlop/s: 42.3762
Sequential DPP log-likelihood: -0.0412136
OpenMP DPP time: 1.4851 seconds.
OpenMP DPP GFlop/s: 56.1129
OpenMP DPP log-likelihood: -0.0412136
Sequential DPP time: 1.96862 seconds.
Sequential DPP GFlop/s: 42.3308
Sequential DPP log-likelihood: -0.0412136

Single-precision complex:
^C
(base) poulson@ursula:~/Source/catamari/build-release-g++-7$ OMP_NUM_THREADS=1 MKL_NUM_THREADS=1 ./dense_elementary_dpp --matrix_size=5000 --rank=100
Single-precision real:
OpenMP Hermitian DPP time: 0.509601 seconds.
OpenMP Hermitian DPP GFlop/s: 81.7634
OpenMP Hermitian DPP log-likelihood: -0.081303
Sequential Hermitian DPP time: 0.449134 seconds.
Sequential Hermitian DPP GFlop/s: 92.7712
Sequential Hermitian DPP log-likelihood: -0.081303
Sequential elementary Hermitian DPP time: 0.0216376 seconds.
Sequential elementary Hermitian DPP GFlop/s: 38.5132
Sequential elementary DPP log-likelihood: -0.0813032
OpenMP Hermitian DPP time: 0.413329 seconds.
OpenMP Hermitian DPP GFlop/s: 100.807
OpenMP Hermitian DPP log-likelihood: -16.6702
Sequential Hermitian DPP time: 0.447326 seconds.
Sequential Hermitian DPP GFlop/s: 93.146
Sequential Hermitian DPP log-likelihood: -0.081303
Sequential elementary Hermitian DPP time: 0.0213601 seconds.
Sequential elementary Hermitian DPP GFlop/s: 39.0136
Sequential elementary DPP log-likelihood: -0.0813032
OpenMP DPP time: 0.714768 seconds.
OpenMP DPP GFlop/s: 116.588
OpenMP DPP log-likelihood: -0.081303
Sequential DPP time: 0.928217 seconds.
Sequential DPP GFlop/s: 89.7778
Sequential DPP log-likelihood: -0.081303
OpenMP DPP time: 0.714903 seconds.
OpenMP DPP GFlop/s: 116.566
OpenMP DPP log-likelihood: -13.8976
Sequential DPP time: 0.929987 seconds.
Sequential DPP GFlop/s: 89.607
Sequential DPP log-likelihood: -0.081303

Double-precision real:
OpenMP Hermitian DPP time: 0.849582 seconds.
OpenMP Hermitian DPP GFlop/s: 49.0437
OpenMP Hermitian DPP log-likelihood: -0.0812941
Sequential Hermitian DPP time: 0.972368 seconds.
Sequential Hermitian DPP GFlop/s: 42.8507
Sequential Hermitian DPP log-likelihood: -15.2838
Sequential elementary Hermitian DPP time: 0.0436802 seconds.
Sequential elementary Hermitian DPP GFlop/s: 19.0781
Sequential elementary DPP log-likelihood: -0.0812941
OpenMP Hermitian DPP time: 0.825547 seconds.
OpenMP Hermitian DPP GFlop/s: 50.4716
OpenMP Hermitian DPP log-likelihood: -0.0812941
Sequential Hermitian DPP time: 0.973967 seconds.
Sequential Hermitian DPP GFlop/s: 42.7804
Sequential Hermitian DPP log-likelihood: -0.0812941
Sequential elementary Hermitian DPP time: 0.0429125 seconds.
Sequential elementary Hermitian DPP GFlop/s: 19.4194
Sequential elementary DPP log-likelihood: -0.0812941
OpenMP DPP time: 1.44598 seconds.
OpenMP DPP GFlop/s: 57.6308
OpenMP DPP log-likelihood: -0.0812941
Sequential DPP time: 1.94593 seconds.
Sequential DPP GFlop/s: 42.8244
Sequential DPP log-likelihood: -0.0812941
OpenMP DPP time: 1.44486 seconds.
OpenMP DPP GFlop/s: 57.6755
OpenMP DPP log-likelihood: -0.0812941
Sequential DPP time: 1.94477 seconds.
Sequential DPP GFlop/s: 42.8499
Sequential DPP log-likelihood: -0.0812941

Single-precision complex:
^C
(base) poulson@ursula:~/Source/catamari/build-release-g++-7$ OMP_NUM_THREADS=1 MKL_NUM_THREADS=1 ./dense_elementary_dpp --matrix_size=5000 --rank=500
Single-precision real:
OpenMP Hermitian DPP time: 0.511608 seconds.
OpenMP Hermitian DPP GFlop/s: 81.4425
OpenMP Hermitian DPP log-likelihood: -15.284
Sequential Hermitian DPP time: 0.451096 seconds.
Sequential Hermitian DPP GFlop/s: 92.3677
Sequential Hermitian DPP log-likelihood: -0.447319
Sequential elementary Hermitian DPP time: 0.131674 seconds.
Sequential elementary Hermitian DPP GFlop/s: 31.6438
Sequential elementary DPP log-likelihood: -13.8964
OpenMP Hermitian DPP time: 0.412348 seconds.
OpenMP Hermitian DPP GFlop/s: 101.047
OpenMP Hermitian DPP log-likelihood: -0.447314
Sequential Hermitian DPP time: 0.453154 seconds.
Sequential Hermitian DPP GFlop/s: 91.9482
Sequential Hermitian DPP log-likelihood: -0.447319
Sequential elementary Hermitian DPP time: 0.132731 seconds.
Sequential elementary Hermitian DPP GFlop/s: 31.3919
Sequential elementary DPP log-likelihood: -0.447317
OpenMP DPP time: 0.717189 seconds.
OpenMP DPP GFlop/s: 116.194
OpenMP DPP log-likelihood: -13.8977
Sequential DPP time: 0.938776 seconds.
Sequential DPP GFlop/s: 88.7681
Sequential DPP log-likelihood: -0.447319
OpenMP DPP time: 0.738905 seconds.
OpenMP DPP GFlop/s: 112.779
OpenMP DPP log-likelihood: -0.447314
Sequential DPP time: 0.937518 seconds.
Sequential DPP GFlop/s: 88.8872
Sequential DPP log-likelihood: -16.6703

Double-precision real:
OpenMP Hermitian DPP time: 0.864818 seconds.
OpenMP Hermitian DPP GFlop/s: 48.1797
OpenMP Hermitian DPP log-likelihood: -13.8976
Sequential Hermitian DPP time: 0.98366 seconds.
Sequential Hermitian DPP GFlop/s: 42.3588
Sequential Hermitian DPP log-likelihood: -15.2838
Sequential elementary Hermitian DPP time: 0.272734 seconds.
Sequential elementary Hermitian DPP GFlop/s: 15.2774
Sequential elementary DPP log-likelihood: -0.447187
OpenMP Hermitian DPP time: 0.838017 seconds.
OpenMP Hermitian DPP GFlop/s: 49.7206
OpenMP Hermitian DPP log-likelihood: -0.447187
Sequential Hermitian DPP time: 0.980211 seconds.
Sequential Hermitian DPP GFlop/s: 42.5079
Sequential Hermitian DPP log-likelihood: -0.447187
Sequential elementary Hermitian DPP time: 0.272 seconds.
Sequential elementary Hermitian DPP GFlop/s: 15.3186
Sequential elementary DPP log-likelihood: -0.447187
OpenMP DPP time: 1.49014 seconds.
OpenMP DPP GFlop/s: 55.9231
OpenMP DPP log-likelihood: -15.2838
Sequential DPP time: 1.94888 seconds.
Sequential DPP GFlop/s: 42.7597
Sequential DPP log-likelihood: -15.2838
OpenMP DPP time: 1.48871 seconds.
OpenMP DPP GFlop/s: 55.977
OpenMP DPP log-likelihood: -0.447187
Sequential DPP time: 1.94977 seconds.
Sequential DPP GFlop/s: 42.74
Sequential DPP log-likelihood: -0.447187

